Comparative Analysis of Non-Newtonian Effects on Temporal and Spatial Characteristics of Droplet Generation: Non-Newtonian Fluid as Dispersed or Continuous Phase in Coaxial Two-Phase Flow

Comparative Analysis on temporal and spatial behaviors of droplets produced in a converging co-flow has been investigated when interchanging of phases, NaAlg (non-Newtonian) and soybean oil (Newtonian). The Carreau model is promoted and gave rarely reported negative non-Newtonian index, $n<0$, by which phase diagrams of "butterfly distribution" on temporal $f \cdot \tau \sim\left(Q_d / Q_c\right)^n$ space and "grape distribution" on spatial $d^* / D_c \sim\left(Q_d / Q_c\right)^n$ space are distinguished for the first time. These flow charts shows symmetry on refined expression $\left(Q_d / Q_c\right)^n=1$, (either $Q_d / Q_c=1$ or $n=0$) for both comparative experiments. We also find an interesting synchronous transition phenomenon exist, where the interchanging of disperse and continuous phases will not affect their temporal and spatial characteristics of drop generating, which is dynamically rarely happened.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


